Modelling Dark Matter Halo Spin using Observations and Simulations: application to UGC 5288

Dark matter (DM) halo properties are extensively studied in cosmological simulations but are very challenging to estimate from observations. The DM halo density profile of observed galaxies is modelled using multiple probes that trace the dark matter potential. However, the angular momentum distribution of DM halos is still a subject of debate. In this study we investigate a method for estimating the halo spin and halo concentration of low surface brightness (LSB), gas-rich dwarf barred galaxy UGC 5288, by forward modelling disk properties derived from observations - stellar and gas surface densities, disk scale length, HI rotation curve, bar length and bar ellipticity. We combine semi-analytical techniques, N-body/SPH and cosmological simulations to model the DM halo of UGC 5288 with both a cuspy Hernquist profile and a flat-core pseudo-isothermal profile. We find that the best match with observations is a pseudo-isothermal halo model with a core radius of $r_{c} = 0.23$ kpc, and halo spin of $\lambda$= 0.08 at the virial radius. Although our findings are consistent with previous core radius estimates of the halo density profile of UGC 5288, as well as with the halo spin profiles of similar mass analogues of UGC5288 in the high-resolution cosmological-magneto-hydrodynamical simulation TNG50, there still remain some uncertainties as we are limited in our knowledge of the formation history of the galaxy. Additionally, we find that the inner halo spin ($ r< 10$ kpc) in barred galaxies is different from the unbarred ones, and the halo spin shows weak correlations with bar properties.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
